On the fluid-structure interaction of a flexible cantilever cylinder at low Reynolds numbers

We present a numerical study to investigate the fluid-structure interaction of a flexible circular cantilever cylinder in a uniform cross-flow. We employ a fully-coupled fluid-structure solver based on the three-dimensional Navier-Stokes equations and the Euler-Bernoulli beam theory. We examine the dynamics of the cylinder for a wide range of reduced velocities ($U^*$), mass ratios ($m^*$), and Reynolds numbers ($Re$). Of particular interest is to explore the possibility of flow-induced vibrations in a slender cantilever cylinder of aspect ratio $AR=100$ at laminar subcritical $Re$ regime (i.e., no periodic vortex shedding). We assess the extent to which such a flexible cylindrical beam can sustain flow-induced vibrations and characterize the contribution of the beam's flexibility to the stability of the wake at low $Re$. We show that when certain conditions are satisfied, the flexible cantilever cylinder undergoes sustained large-amplitude vibrations. The frequency of the oscillations is found to match the frequency of the periodic fluid forces for a particular range of system parameters. In this range, the frequency of the transverse vibrations is shown to match the first-mode natural frequency of the cylinder, indicating the existence of the lock-in phenomenon. The range of the lock-in regime is shown to have a strong dependence on $Re$ and $m^*$. We discover that unlike the steady wake behind a stationary rigid cylinder, the wake of a low mass ratio flexible cantilever cylinder could lose its stability in the lock-in regime at Reynolds numbers as low as $Re=22$. A combined VIV-galloping type instability is shown to be the possible cause of the wake instability at this $Re$ regime. These findings attempt to generalize our understanding of the flow-induced vibrations in flexible cantilever structures and can have a profound impact on the development of novel flow-measurement sensors.

==> README.txt <==
To compile, run the following commands in the command window:

1) pdftex main.tex
2) bibtex main
3) pdftex main.tex
4) pdftex main.tex
